Extinction in the 11.2 micron PAH band and the low L_11.2/L_IR in ULIRGs

We present a method for recovering the intrinsic (extinction-corrected) luminosity of the 11.2 micron PAH band in galaxy spectra. Using 105 high S/N Spitzer/IRS spectra of star-forming galaxies, we show that the equivalent width ratio of the 12.7 and 11.2 micron PAH bands is independent on the optical depth, with small dispersion of ~5% indicative of a nearly constant intrinsic flux ratio R_int = (f_12.7/f_11.2)_int = 0.377 +/- 0.020. Conversely, the observed flux ratio, R_obs = (f_12.7/f_11.2)_obs strongly correlates with the silicate strength (S_sil) confirming that differences in R_obs reflect variation in the optical depth. The relation between R_obs and S_sil reproduces predictions for the Galactic Centre extinction law but disagrees with other laws. We calibrate the total extinction affecting the 11.2 micron PAH from R_obs, which we apply to another sample of 215 galaxies with accurate measurements of the total infrared luminosity (L_IR) to investigate the impact of extinction on L_11.2/L_IR. Correlation between L_11.2/L_IR and R_obs independently on L_IR suggests that increased extinction explains the well known decrease in the average L_11.2/L_IR at high L_IR. The extinction-corrected L_11.2 is proportional to L_IR in the range L_IR/L_sun = 10^9--10^13. These results consolidate L_11.2 as a robust tracer of star formation in galaxies.

==> table2.dat <==
================================================================================
Title: Extinction in the 11.2 micron PAH band and the low L11.2/LIR in ULIRGs
Authors: Hernan-Caballero A., Spoon H. W. W., Alonso-Herrero A., Hatziminaoglou 
E., Magdis G. E., Perez-Gonzalez P. G. G., Pereira-Santaella M., Arribas S.,
Cortzen I., Labiano A., Piqueras J., Rigopoulou D.
================================================================================
Description of contents: Calibration of the total extinction affecting the 11.2
micron PAH band and the ratio between the intrinsic and observed values of the 
11.2 micron PAH luminosity as a function of the observed value of the 12.7/11.2
PAH flux ratio (Robs).
================================================================================
Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
 1-7   F7.3   -  f12.7/f11.2   Observed flux ratio between PAH bands at 12.7 and 
                               11.2 microns (Robs).
 9-14  F6.3   -  A11.2         Total extinction in magnitudes affecting the 11.2
                               micron PAH band.
16-23  F8.3   -  Lint/Lobs     Ratio between the intrinsic and observed lumino-
                               sity of the 11.2 micron PAH band.
================================================================================
  0.377  0.000    1.000
  0.400  0.135    1.133
  0.425  0.274    1.287
  0.450  0.404    1.451
  0.475  0.528    1.626
  0.500  0.645    1.811
  0.525  0.756    2.007
  0.550  0.862    2.213
  0.575  0.964    2.430
  0.600  1.061    2.657
  0.625  1.154    2.896
  0.650  1.244    3.145
  0.675  1.330    3.404
  0.700  1.413    3.675
  0.725  1.493    3.957
  0.750  1.571    4.249
  0.775  1.646    4.552
  0.800  1.718    4.867
  0.825  1.788    5.192
  0.850  1.857    5.529
  0.875  1.923    5.876
  0.900  1.987    6.235
  0.925  2.050    6.605
  0.950  2.111    6.986
  0.975  2.170    7.378
  1.000  2.228    7.782
  1.025  2.284    8.196
  1.050  2.339    8.623
  1.075  2.393    9.060
  1.100  2.445    9.509
  1.125  2.497    9.969
  1.150  2.547   10.441
  1.175  2.596   10.924
  1.200  2.644   11.419
  1.225  2.691   11.925
  1.250  2.737   12.442
  1.275  2.782   12.971
  1.300  2.827   13.512
  1.325  2.870   14.064
  1.350  2.913   14.628
  1.375  2.955   15.204
  1.400  2.996   15.791
  1.425  3.036   16.390
  1.450  3.076   17.001
  1.475  3.115   17.623
  1.500  3.154   18.257
  1.525  3.191   18.903
  1.550  3.228   19.561
  1.575  3.265   20.230
  1.600  3.301   20.912
  1.625  3.336   21.605
  1.650  3.371   22.310
  1.675  3.406   23.027
  1.700  3.439   23.756
  1.725  3.473   24.496
  1.750  3.506   25.249
  1.775  3.538   26.014
  1.800  3.570   26.790
  1.825  3.601   27.579
  1.850  3.633   28.380
  1.875  3.663   29.192
  1.900  3.693   30.017
  1.925  3.723   30.854
  1.950  3.753   31.702
  1.975  3.782   32.563
  2.000  3.811   33.436
  2.025  3.839   34.321
  2.050  3.867   35.219
  2.075  3.895   36.128
  2.100  3.922   37.050
  2.125  3.949   37.984
  2.150  3.976   38.930
  2.175  4.002   39.888
  2.200  4.028   40.858
  2.225  4.054   41.841
  2.250  4.080   42.836
  2.275  4.105   43.843
  2.300  4.130   44.862
  2.325  4.154   45.894
  2.350  4.179   46.938
  2.375  4.203   47.995
  2.400  4.227   49.064
  2.425  4.251   50.145
  2.450  4.274   51.238
  2.475  4.297   52.344
  2.500  4.320   53.462
  2.525  4.343   54.593
  2.550  4.365   55.736
  2.575  4.388   56.891
  2.600  4.410   58.059
  2.625  4.432   59.240
  2.650  4.453   60.433
  2.675  4.475   61.638
  2.700  4.496   62.856
  2.725  4.517   64.086
  2.750  4.538   65.329
  2.775  4.558   66.585
  2.800  4.579   67.852
  2.825  4.599   69.133
  2.850  4.619   70.426
  2.875  4.639   71.732
  2.900  4.659   73.050
  2.925  4.679   74.381
  2.950  4.698   75.724
  2.975  4.717   77.080
  3.000  4.736   78.449
  3.025  4.755   79.830
  3.050  4.774   81.224
  3.075  4.793   82.631
  3.100  4.811   84.050
  3.125  4.830   85.482
  3.150  4.848   86.927
  3.175  4.866   88.384
  3.200  4.884   89.854
  3.225  4.902   91.337
  3.250  4.919   92.833
  3.275  4.937   94.341
  3.300  4.954   95.862
  3.325  4.971   97.396
  3.350  4.988   98.943
  3.375  5.005  100.502
  3.400  5.022  102.074
  3.425  5.039  103.659
  3.450  5.056  105.257
  3.475  5.072  106.868
  3.500  5.088  108.491
  3.525  5.105  110.128
  3.550  5.121  111.777
  3.575  5.137  113.439
  3.600  5.153  115.114
  3.625  5.169  116.801
  3.650  5.184  118.502
  3.675  5.200  120.216
  3.700  5.215  121.942
  3.725  5.231  123.682
  3.750  5.246  125.434
  3.775  5.261  127.199
  3.800  5.276  128.978
  3.825  5.291  130.769
  3.850  5.306  132.573
  3.875  5.321  134.390
  3.900  5.336  136.220
  3.925  5.350  138.063
  3.950  5.365  139.919
  3.975  5.379  141.788
  4.000  5.393  143.671
  4.025  5.408  145.566
  4.050  5.422  147.474
  4.075  5.436  149.395
  4.100  5.450  151.329
  4.125  5.464  153.276
  4.150  5.477  155.237
  4.175  5.491  157.210
  4.200  5.505  159.197
  4.225  5.518  161.197
  4.250  5.532  163.209
  4.275  5.545  165.235
  4.300  5.559  167.274
  4.325  5.572  169.326
  4.350  5.585  171.391
  4.375  5.598  173.469
  4.400  5.611  175.561
  4.425  5.624  177.666
  4.450  5.637  179.783
  4.475  5.650  181.914
  4.500  5.662  184.059
  4.525  5.675  186.216
  4.550  5.688  188.386
  4.575  5.700  190.570
  4.600  5.713  192.766
  4.625  5.725  194.977
  4.650  5.737  197.200
  4.675  5.750  199.436
  4.700  5.762  201.686
  4.725  5.774  203.950
  4.750  5.786  206.226
  4.775  5.798  208.515
  4.800  5.810  210.818
  4.825  5.822  213.134
  4.850  5.833  215.463
  4.875  5.845  217.806
  4.900  5.857  220.162
  4.925  5.868  222.531
  4.950  5.880  224.913
  4.975  5.892  227.310
  5.000  5.903  229.719
  5.025  5.914  232.141
  5.050  5.926  234.577
  5.075  5.937  237.026
  5.100  5.948  239.488
  5.125  5.959  241.964
  5.150  5.970  244.454
  5.175  5.982  246.956
  5.200  5.993  249.472
  5.225  6.004  252.001
  5.250  6.014  254.544
  5.275  6.025  257.100
  5.300  6.036  259.670
  5.325  6.047  262.252
  5.350  6.057  264.849
  5.375  6.068  267.459
  5.400  6.079  270.082
  5.425  6.089  272.718
  5.450  6.100  275.369
  5.475  6.110  278.032
  5.500  6.121  280.709
  5.525  6.131  283.399
  5.550  6.141  286.103
  5.575  6.152  288.821
  5.600  6.162  291.551
  5.625  6.172  294.296
  5.650  6.182  297.053
  5.675  6.192  299.825
  5.700  6.202  302.609
  5.725  6.212  305.408
  5.750  6.222  308.219
  5.775  6.232  311.045
  5.800  6.242  313.883
  5.825  6.252  316.736
  5.850  6.262  319.602
  5.875  6.271  322.482
  5.900  6.281  325.374
  5.925  6.291  328.282
  5.950  6.300  331.201
  5.975  6.310  334.136
  6.000  6.319  337.082
  6.025  6.329  340.043
  6.050  6.338  343.017
  6.075  6.348  346.005
  6.100  6.357  349.007
  6.125  6.366  352.022
  6.150  6.376  355.052
  6.175  6.385  358.094
  6.200  6.394  361.150
  6.225  6.403  364.219
  6.250  6.413  367.303
  6.275  6.422  370.400
  6.300  6.431  373.510
  6.325  6.440  376.635
  6.350  6.449  379.773
  6.375  6.458  382.924
  6.400  6.467  386.090
  6.425  6.476  389.268
  6.450  6.484  392.461
  6.475  6.493  395.668
  6.500  6.502  398.887
  6.525  6.511  402.121
  6.550  6.520  405.369
  6.575  6.528  408.629
  6.600  6.537  411.904
  6.625  6.546  415.193
  6.650  6.554  418.495
  6.675  6.563  421.810
  6.700  6.571  425.141
  6.725  6.580  428.484
  6.750  6.588  431.840
  6.775  6.597  435.212
  6.800  6.605  438.596
  6.825  6.614  441.995
  6.850  6.622  445.407
  6.875  6.630  448.833
  6.900  6.639  452.272
  6.925  6.647  455.725
  6.950  6.655  459.192
  6.975  6.663  462.674
  7.000  6.671  466.169
  7.025  6.679  469.677
  7.050  6.688  473.200
  7.075  6.696  476.737
  7.100  6.704  480.286
  7.125  6.712  483.850
  7.150  6.720  487.428
  7.175  6.728  491.019
  7.200  6.736  494.625
  7.225  6.744  498.244
  7.250  6.751  501.876
  7.275  6.759  505.523
  7.300  6.767  509.185
  7.325  6.775  512.860
  7.350  6.783  516.547
  7.375  6.791  520.249
  7.400  6.798  523.966
  7.425  6.806  527.696
  7.450  6.814  531.440
  7.475  6.821  535.198
  7.500  6.829  538.969
  7.525  6.837  542.755
  7.550  6.844  546.554
  7.575  6.852  550.368
  7.600  6.859  554.196
  7.625  6.867  558.037
  7.650  6.874  561.892
  7.675  6.882  565.761
  7.700  6.889  569.643
  7.725  6.896  573.540
  7.750  6.904  577.452
  7.775  6.911  581.377
  7.800  6.918  585.316
  7.825  6.926  589.269
  7.850  6.933  593.235

